Kilometric type II radio emissions in Wind/WAVES TNR data and association with interplanetary structures near Earth

Type II radio bursts arise as a consequence of shocks typically driven by coronal mass ejections (CMEs). When these shocks propagate outward from the Sun, their associated radio emissions drift down in frequency as excited particles emit at the local plasma frequency, creating the usual Type II patterns. In this work, we use dynamic spectra from the Wind/WAVES Thermal Noise Receiver (TNR) to identify Type II radio emissions in the kilometric wavelength range (kmTIIs, f < 300 kHz) between 1 January 2000 and 31 December 2012, i.e. over a solar cycle. We identified 134 kmTII events and compiled various characteristics for each of them. Of particular importance is the finding of 45 kmTII events not reported by the official Wind/WAVES catalog (based on RAD1 and RAD2 data). We search for associations with interplanetary structures and analyze their main characteristics, in order to reveal distinctive attributes that may correlate with the occurrence of kmTII emission. We find that the fraction of interplanetary coronal mass ejections (ICMEs) classified as magnetic clouds (MCs) that are associated with kmTIIs is roughly similar to that of MCs not associated with kmTIIs. Conversely, the fraction of ICMEs with bidirectional electrons is significantly larger for those ICMEs associated with kmTIIs (74% vs. 48%). Likewise, ICMEs associated with kmTIIs are on average 23% faster. The disturbance storm time (DsT) mean value is almost twice as large for kmTII-associated ICMEs, indicating that they tend to produce intense geomagnetic storms. In addition, the proportion of ICMEs producing moderate to intense geomagnetic storms is twice as large for the kmTII-associated ICMEs. After this investigation, TNR data prove to be valuable not only as complementary data for the analysis of kmTII events but also for forecasting the arrival of shocks at Earth.

==> _config.yml <==
title: Author support for SOLA journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
